Magnetic structure and ferroelectric activity in orthorhombic YMnO3: relative roles of magnetic symmetry breaking and atomic displacements

We discuss relative roles played by the magnetic inversion symmetry breaking and the ferroelectric (FE) atomic displacements in the multiferroic state of YMnO3. For these purposes we derive a realistic low-energy model, using results of first-principles calculations and experimental parameters of the crystal structure. Then, we solve this model in the Hartree-Fock approximation. We argue that the multiferroic state in YMnO3 has a magnetic origin, and the centrosymmetric Pbnm structure is formally sufficient for explaining details of the noncentrosymmetric magnetic ground state. The relativistic spin-orbit interaction lifts the degeneracy, caused by the frustration of isotropic interactions, and stabilizes a twofold periodic magnetic state, which is similar to the E-state apart from the spin canting. The noncentrosymmetric atomic displacements in the P2_1nm phase reduce the spin canting, but do not change the symmetry of the magnetic state. The effect of the P2_1nm distortion on the FE polarization P_a is twofold: (i) it gives rise to ionic contributions, associated with the Y and O sites; (ii) it affects the electronic polarization, through the change of the spin canting. The relatively small value of P_a, observed in the experiment, is caused by a partial cancelation of the electronic and ionic contributions in the experimental P2_1nm structure. Finally, we theoretically optimize the crystal structure, by using the LSDA+U approach and assuming the collinear E-type alignment. We have found that the agreement with the experimental data in this case is less satisfactory and P_a is largely overestimated. Although the magnetic structure can be formally tuned by varying the Coulomb repulsion U as a parameter, apparently LSDA+U fails to reproduce some fine details of the experimental structure, and the cancelation of different contributions in P_a does not occur.

==> SM.txt <==
Parameters of the low-energy model
for the low-temperature experimental P21nm structure

Four Mn sites in the primitive cell are located at

   0.11645092       -0.25168000        0.31349460 (atom 1),
   0.11645092       -0.25168000       -0.31349460 (atom 2),
  -0.33344445        0.25168000        0.31512902 (atom 3),
  -0.33344445        0.25168000       -0.31512902 (atom 4),
in units of by = 5.830? (the monoclinic lattice translation).

Parameters of one-electron Hamiltonian (in eV) for the P21nm structure of YMnO3, in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. For each bond, the tag 'atoms' indicated the types of Mn-sites (according to the above notations) between which the one-electron Hamiltonian was calculated, and the 'vector' is the radius-vector, connecting two Mn-sites in the units of by. Other parameters can be obtained by applying symmetry operations of the space group P21nm.

atoms:  1 -  1 vector:     0.000000    0.000000    0.000000
 -0.0403  0.3131  0.6111 -0.4584 -0.6003
  0.3131 -1.1655 -0.2108 -0.0886 -0.0462
  0.6111 -0.2108  0.3962 -0.9365 -0.1630
 -0.4584 -0.0886 -0.9365 -0.5722  0.0945
 -0.6003 -0.0462 -0.1630  0.0945 -0.9023
atoms:  1 -  2 vector:     0.000000    0.000000   -0.626989
 -0.0393  0.0246 -0.1111 -0.0530  0.0054
 -0.0246 -0.1063  0.1383  0.0761  0.0101
 -0.1111 -0.1383 -0.0635 -0.2392 -0.0474
  0.0530  0.0761  0.2392  0.1715  0.0005
  0.0054 -0.0101 -0.0474 -0.0005 -0.0036
atoms:  1 -  2 vector:     0.000000    0.000000    0.630258
 -0.0414  0.0260 -0.1107 -0.0537  0.0066
 -0.0260 -0.1051  0.1334  0.0648  0.0081
 -0.1107 -0.1334 -0.0728 -0.2375 -0.0473
  0.0537  0.0648  0.2375  0.1803  0.0054
  0.0066 -0.0081 -0.0473 -0.0054 -0.0044
atoms:  1 -  3 vector:     0.449895   -0.496640    0.001634
 -0.0527  0.1243 -0.0372 -0.0313 -0.1290
 -0.0485 -0.0112 -0.0320  0.0072 -0.0536
 -0.0585  0.1038 -0.0106 -0.0511 -0.0844
  0.1700 -0.0327  0.1234  0.0119  0.1415
  0.2074 -0.1152  0.0926  0.0765  0.0709
atoms:  1 -  3 vector:     0.449895    0.503360    0.001634
 -0.0592  0.0452  0.0635  0.1557 -0.2005
 -0.1206 -0.0118  0.1001  0.0275 -0.1106
  0.0410 -0.0276 -0.0155 -0.1132  0.0907
 -0.0308 -0.0047  0.0482  0.0111 -0.0690
  0.1289 -0.0467 -0.0881 -0.1339  0.0771
atoms:  1 -  1 vector:     0.899791    0.000000    0.000000
 -0.0070  0.0146 -0.0031 -0.0027 -0.0050
  0.0131  0.0018  0.0183  0.0027 -0.0112
 -0.0036  0.0188 -0.0064 -0.0078 -0.0027
 -0.0018  0.0019 -0.0084 -0.0049  0.0094
 -0.0051 -0.0107 -0.0034  0.0091 -0.0161
atoms:  1 -  4 vector:     0.449895   -0.496640   -0.628624
  0.0016  0.0017 -0.0044 -0.0135  0.0027
  0.0047 -0.0231  0.0138  0.0089  0.0062
  0.0127  0.0315 -0.0127 -0.0016 -0.0097
  0.0009  0.0004 -0.0222  0.0249 -0.0101
 -0.0069  0.0048 -0.0085  0.0076  0.0033
atoms:  1 -  4 vector:    -0.449895   -0.496640   -0.628624
  0.0012  0.0063 -0.0026  0.0003 -0.0218
  0.0114  0.0031 -0.0132 -0.0117  0.0125
 -0.0047 -0.0101 -0.0164 -0.0182  0.0098
  0.0081 -0.0077  0.0004 -0.0022  0.0019
 -0.0069 -0.0121 -0.0025 -0.0108  0.0034
atoms:  1 -  4 vector:     0.449895    0.503360   -0.628624
  0.0018  0.0038 -0.0134 -0.0004  0.0068
  0.0017 -0.0224 -0.0317  0.0018 -0.0060
  0.0030 -0.0140 -0.0108 -0.0222 -0.0107
  0.0139 -0.0077 -0.0020  0.0248  0.0083
 -0.0032 -0.0054 -0.0083 -0.0096  0.0029
atoms:  1 -  4 vector:    -0.449895    0.503360   -0.628624
  0.0009  0.0112  0.0045 -0.0084  0.0074
  0.0058  0.0036  0.0094  0.0081  0.0121
  0.0025  0.0134 -0.0157  0.0009 -0.0019
 -0.0002  0.0114 -0.0167 -0.0012 -0.0095
  0.0219 -0.0116  0.0082  0.0021  0.0035
atoms:  1 -  1 vector:     0.000000    1.000000    0.000000
 -0.0085 -0.0191 -0.0043 -0.0112 -0.0398
 -0.0191 -0.0047  0.0107 -0.0047 -0.0127
 -0.0035  0.0110 -0.0021  0.0022  0.0127
 -0.0107 -0.0047  0.0016 -0.0052 -0.0084
 -0.0390 -0.0115  0.0118 -0.0083  0.0299
atoms:  1 -  2 vector:     0.899791    0.000000   -0.626989
 -0.0036  0.0023 -0.0001  0.0025 -0.0043
  0.0096 -0.0042  0.0083  0.0047 -0.0038
  0.0207 -0.0020  0.0145  0.0076 -0.0029
  0.0010 -0.0007 -0.0010 -0.0022  0.0068
  0.0019 -0.0034  0.0003  0.0038 -0.0026
atoms:  1 -  2 vector:     0.899791    0.000000    0.630258
 -0.0035 -0.0104  0.0215 -0.0008  0.0017
 -0.0022 -0.0046  0.0025 -0.0005  0.0032
  0.0000 -0.0088  0.0149  0.0011  0.0003
 -0.0027  0.0057 -0.0085 -0.0027 -0.0040
 -0.0044  0.0046 -0.0033 -0.0075 -0.0026
atoms:  1 -  2 vector:     0.000000    1.000000   -0.626989
  0.0014 -0.0023 -0.0051 -0.0012 -0.0031
 -0.0007 -0.0035 -0.0013 -0.0012  0.0004
 -0.0023  0.0043  0.0038  0.0039 -0.0028
 -0.0126  0.0001  0.0046  0.0048  0.0047
  0.0020  0.0026  0.0023  0.0002 -0.0001
atoms:  1 -  2 vector:     0.000000    1.000000    0.630258
  0.0008  0.0000 -0.0022  0.0127  0.0020
  0.0022 -0.0037 -0.0044  0.0003 -0.0023
 -0.0054  0.0015  0.0039 -0.0049  0.0020
  0.0014 -0.0012 -0.0040  0.0045 -0.0002
 -0.0032  0.0001 -0.0023 -0.0054 -0.0003
atoms:  1 -  1 vector:     0.000000    0.000000    1.257247
  0.0048  0.0000  0.0058  0.0025 -0.0022
  0.0004 -0.0013 -0.0001 -0.0135  0.0064
  0.0053  0.0005 -0.0012  0.0133 -0.0043
  0.0029 -0.0149  0.0132 -0.0270  0.0052
 -0.0023  0.0068 -0.0045  0.0056  0.0006
atoms:  1 -  1 vector:     0.899791    1.000000    0.000000
 -0.0150 -0.0044  0.0116 -0.0019  0.0136
 -0.0040 -0.0073  0.0059 -0.0017  0.0096
  0.0117  0.0066 -0.0083  0.0039 -0.0073
 -0.0018 -0.0018  0.0036 -0.0002  0.0038
  0.0141  0.0104 -0.0077  0.0042 -0.0098
atoms:  1 -  1 vector:     0.899791   -1.000000    0.000000
 -0.0015  0.0020 -0.0029  0.0044  0.0080
  0.0017  0.0023  0.0009  0.0032  0.0053
 -0.0028  0.0011 -0.0038  0.0016  0.0033
  0.0052  0.0030  0.0024 -0.0100 -0.0116
  0.0083  0.0050  0.0038 -0.0106 -0.0113


The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) for the Mn-site '1' in the P21nm structure of YMnO3. The matrix is calculated in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. The matrix elements are measured in eV. Each line corresponds to U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l) for each combination of symbols (j,k,l), where the index `j' runs first and the index `l' runs last: i.e., the number of each line is given by the expression N=j+(k-1)*5+(l-1)*25. For other atomic sites, similar matrices can be obtained by applying symmetry operations of the space group P21nm.

    0.231049   -0.001883   -0.003357    0.001371    0.000666
   -0.001883    0.048297   -0.000024   -0.000209   -0.000057
   -0.003357   -0.000024    0.054319    0.000153    0.000035
    0.001371   -0.000209    0.000153    0.048089    0.000024
    0.000666   -0.000057    0.000035    0.000024    0.028614
   -0.001883    0.138071    0.000387    0.001630   -0.001456
    0.048297   -0.002037   -0.000360    0.000032    0.000338
   -0.000024   -0.002996   -0.000157   -0.022614    0.000050
   -0.000209    0.001090    0.011248   -0.000236   -0.019609
   -0.000057    0.000387    0.000038   -0.000019   -0.000156
   -0.003357    0.000387    0.122683    0.000103    0.000769
   -0.000024   -0.000360   -0.001414    0.011289   -0.000096
    0.054319   -0.000157   -0.003403    0.000113    0.000139
    0.000153    0.011248    0.001055   -0.000316   -0.000053
    0.000035    0.000038    0.000435    0.000000   -0.000276
    0.001371    0.001630    0.000103    0.136219   -0.001187
   -0.000209    0.000032    0.011289   -0.001426    0.019679
    0.000153   -0.022614    0.000113   -0.003072    0.000051
    0.048089   -0.000236   -0.000316    0.001329   -0.000022
    0.000024   -0.000019    0.000000    0.000597    0.000045
    0.000666   -0.001456    0.000769   -0.001187    0.175321
   -0.000057    0.000338   -0.000096    0.019679   -0.001719
    0.000035    0.000050    0.000139    0.000051   -0.002932
    0.000024   -0.019609   -0.000053   -0.000022    0.001273
    0.028614   -0.000156   -0.000276    0.000045    0.000704
   -0.001883    0.048297   -0.000024   -0.000209   -0.000057
    0.138071   -0.002037   -0.002996    0.001090    0.000387
    0.000387   -0.000360   -0.000157    0.011248    0.000038
    0.001630    0.000032   -0.022614   -0.000236   -0.000019
   -0.001456    0.000338    0.000050   -0.019609   -0.000156
    0.048297   -0.002037   -0.000360    0.000032    0.000338
   -0.002037    0.237704    0.000212    0.001592   -0.001428
   -0.000360    0.000212    0.035169    0.000120   -0.011330
    0.000032    0.001592    0.000120    0.048633   -0.000017
    0.000338   -0.001428   -0.011330   -0.000017    0.048559
   -0.000024   -0.000360   -0.001414    0.011289   -0.000096
   -0.002996    0.000212    0.163699    0.000165    0.023446
   -0.000157    0.035169    0.000181   -0.000139   -0.000094
   -0.022614    0.000120    0.001687   -0.000078   -0.000051
    0.000050   -0.011330   -0.001200    0.000189   -0.000069
   -0.000209    0.000032    0.011289   -0.001426    0.019679
    0.001090    0.001592    0.000165    0.138478   -0.001146
    0.011248    0.000120   -0.000139    0.000336   -0.000149
   -0.000236    0.048633   -0.000078    0.001598   -0.000094
   -0.019609   -0.000017    0.000189   -0.001259    0.000147
   -0.000057    0.000338   -0.000096    0.019679   -0.001719
    0.000387   -0.001428    0.023446   -0.001146    0.138954
    0.000038   -0.011330   -0.000094   -0.000149    0.000369
   -0.000019   -0.000017   -0.000051   -0.000094    0.001454
   -0.000156    0.048559   -0.000069    0.000147   -0.001487
   -0.003357   -0.000024    0.054319    0.000153    0.000035
    0.000387   -0.000360   -0.000157    0.011248    0.000038
    0.122683   -0.001414   -0.003403    0.001055    0.000435
    0.000103    0.011289    0.000113   -0.000316    0.000000
    0.000769   -0.000096    0.000139   -0.000053   -0.000276
   -0.000024   -0.002996   -0.000157   -0.022614    0.000050
   -0.000360    0.000212    0.035169    0.000120   -0.011330
   -0.001414    0.163699    0.000181    0.001687   -0.001200
    0.011289    0.000165   -0.000139   -0.000078    0.000189
   -0.000096    0.023446   -0.000094   -0.000051   -0.000069
    0.054319   -0.000157   -0.003403    0.000113    0.000139
   -0.000157    0.035169    0.000181   -0.000139   -0.000094
   -0.003403    0.000181    0.230275    0.000522    0.000924
    0.000113   -0.000139    0.000522    0.035096   -0.000124
    0.000139   -0.000094    0.000924   -0.000124    0.054484
    0.000153   -0.022614    0.000113   -0.003072    0.000051
    0.011248    0.000120   -0.000139    0.000336   -0.000149
    0.001055    0.001687    0.000522    0.161642   -0.000931
   -0.000316   -0.000078    0.035096    0.000548    0.011354
   -0.000053   -0.000051   -0.000124   -0.021771    0.000101
    0.000035    0.000050    0.000139    0.000051   -0.002932
    0.000038   -0.011330   -0.000094   -0.000149    0.000369
    0.000435   -0.001200    0.000924   -0.000931    0.123409
    0.000000    0.000189   -0.000124    0.011354    0.000135
   -0.000276   -0.000069    0.054484    0.000101    0.000830
    0.001371   -0.000209    0.000153    0.048089    0.000024
    0.001630    0.000032   -0.022614   -0.000236   -0.000019
    0.000103    0.011289    0.000113   -0.000316    0.000000
    0.136219   -0.001426   -0.003072    0.001329    0.000597
   -0.001187    0.019679    0.000051   -0.000022    0.000045
   -0.000209    0.001090    0.011248   -0.000236   -0.019609
    0.000032    0.001592    0.000120    0.048633   -0.000017
    0.011289    0.000165   -0.000139   -0.000078    0.000189
   -0.001426    0.138478    0.000336    0.001598   -0.001259
    0.019679   -0.001146   -0.000149   -0.000094    0.000147
    0.000153    0.011248    0.001055   -0.000316   -0.000053
   -0.022614    0.000120    0.001687   -0.000078   -0.000051
    0.000113   -0.000139    0.000522    0.035096   -0.000124
   -0.003072    0.000336    0.161642    0.000548   -0.021771
    0.000051   -0.000149   -0.000931    0.011354    0.000101
    0.048089   -0.000236   -0.000316    0.001329   -0.000022
   -0.000236    0.048633   -0.000078    0.001598   -0.000094
   -0.000316   -0.000078    0.035096    0.000548    0.011354
    0.001329    0.001598    0.000548    0.233586   -0.001072
   -0.000022   -0.000094    0.011354   -0.001072    0.048496
    0.000024   -0.019609   -0.000053   -0.000022    0.001273
   -0.000019   -0.000017   -0.000051   -0.000094    0.001454
    0.000000    0.000189   -0.000124    0.011354    0.000135
    0.000597   -0.001259   -0.021771   -0.001072    0.137125
    0.000045    0.000147    0.000101    0.048496   -0.001189
    0.000666   -0.000057    0.000035    0.000024    0.028614
   -0.001456    0.000338    0.000050   -0.019609   -0.000156
    0.000769   -0.000096    0.000139   -0.000053   -0.000276
   -0.001187    0.019679    0.000051   -0.000022    0.000045
    0.175321   -0.001719   -0.002932    0.001273    0.000704
   -0.000057    0.000387    0.000038   -0.000019   -0.000156
    0.000338   -0.001428   -0.011330   -0.000017    0.048559
   -0.000096    0.023446   -0.000094   -0.000051   -0.000069
    0.019679   -0.001146   -0.000149   -0.000094    0.000147
   -0.001719    0.138954    0.000369    0.001454   -0.001487
    0.000035    0.000038    0.000435    0.000000   -0.000276
    0.000050   -0.011330   -0.001200    0.000189   -0.000069
    0.000139   -0.000094    0.000924   -0.000124    0.054484
    0.000051   -0.000149   -0.000931    0.011354    0.000101
   -0.002932    0.000369    0.123409    0.000135    0.000830
    0.000024   -0.000019    0.000000    0.000597    0.000045
   -0.019609   -0.000017    0.000189   -0.001259    0.000147
   -0.000053   -0.000051   -0.000124   -0.021771    0.000101
   -0.000022   -0.000094    0.011354   -0.001072    0.048496
    0.001273    0.001454    0.000135    0.137125   -0.001189
    0.028614   -0.000156   -0.000276    0.000045    0.000704
   -0.000156    0.048559   -0.000069    0.000147   -0.001487
   -0.000276   -0.000069    0.054484    0.000101    0.000830
    0.000045    0.000147    0.000101    0.048496   -0.001189
    0.000704   -0.001487    0.000830   -0.001189    0.234043



Parameters of the low-energy model
for the high-temperature experimental Pbnm structure

Four Mn sites in the primitive cell are located at

   0.00000000        0.00000000        0.00000000 (atom 1)
   0.00000000        0.00000000        0.62887509 (atom 2)
   0.44995625        0.50000000        0.00000000 (atom 3)
   0.44995625        0.50000000        0.62887509 (atom 4)
in units of by = 5.829? (the orthorhombic lattice translation).

Parameters of one-electron Hamiltonian (in eV) for the Pbnm structure of YMnO3, in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. For each bond, the tag 'atoms' indicated the types of Mn-sites (according to the above notations) between which the one-electron Hamiltonian was calculated, and the 'vector' is the radius-vector, connecting two Mn-sites in the units of by. Other parameters can be obtained by applying symmetry operations of the space group Pbnm.

atoms:  1 -  1 vector:     0.000000    0.000000    0.000000
 -0.0759 -0.3147 -0.6116 -0.4569  0.5986
 -0.3147 -1.2065 -0.2119  0.0909 -0.0428
 -0.6116 -0.2119  0.3516  0.9333 -0.1621
 -0.4569  0.0909  0.9333 -0.6124 -0.0943
  0.5986 -0.0428 -0.1621 -0.0943 -0.9391
atoms:  1 -  2 vector:     0.000000    0.000000    0.628875
 -0.0405 -0.0250  0.1108 -0.0534 -0.0063
  0.0250 -0.1046  0.1365 -0.0698  0.0084
  0.1108 -0.1365 -0.0672  0.2367 -0.0472
  0.0534 -0.0698 -0.2367  0.1760 -0.0035
 -0.0063 -0.0084 -0.0472  0.0035 -0.0041
atoms:  1 -  3 vector:     0.449956    0.500000    0.000000
 -0.0560 -0.1231  0.0386 -0.0312  0.1286
  0.0474 -0.0118 -0.0301 -0.0060 -0.0503
  0.0611  0.1024 -0.0124  0.0499 -0.0862
  0.1643  0.0299 -0.1190  0.0112 -0.1386
 -0.2054 -0.1136  0.0919 -0.0734  0.0742
atoms:  1 -  1 vector:     0.899913    0.000000    0.000000
 -0.0075 -0.0137  0.0033 -0.0021  0.0053
 -0.0137  0.0017  0.0188 -0.0024 -0.0112
  0.0033  0.0188 -0.0061  0.0083 -0.0031
 -0.0021 -0.0024  0.0083 -0.0049 -0.0096
  0.0053 -0.0112 -0.0031 -0.0096 -0.0167
atoms:  1 -  4 vector:     0.449956    0.500000    0.628875
  0.0017 -0.0017  0.0040 -0.0139 -0.0030
 -0.0043 -0.0231  0.0144 -0.0084  0.0058
 -0.0132  0.0319 -0.0120  0.0016 -0.0091
  0.0008  0.0008  0.0226  0.0252  0.0099
  0.0070  0.0057 -0.0099 -0.0079  0.0032
atoms:  1 -  4 vector:     0.449956    0.500000   -0.628875
  0.0011 -0.0114 -0.0046 -0.0083 -0.0073
 -0.0060  0.0034  0.0100 -0.0082  0.0124
 -0.0024  0.0136 -0.0162 -0.0008 -0.0022
 -0.0003 -0.0119  0.0177 -0.0018  0.0102
 -0.0219 -0.0124  0.0094 -0.0021  0.0036
atoms:  1 -  1 vector:     0.000000    1.000000    0.000000
 -0.0087  0.0194  0.0038 -0.0112  0.0402
  0.0194 -0.0050  0.0110  0.0048 -0.0125
  0.0038  0.0110 -0.0022 -0.0020  0.0126
 -0.0112  0.0048 -0.0020 -0.0053  0.0086
  0.0402 -0.0125  0.0126  0.0086  0.0306
atoms:  1 -  2 vector:     0.899913    0.000000    0.628875
 -0.0036 -0.0022 -0.0001  0.0026  0.0044
 -0.0099 -0.0044  0.0085 -0.0054 -0.0043
 -0.0211 -0.0021  0.0146 -0.0079 -0.0031
  0.0012  0.0007  0.0010 -0.0028 -0.0075
 -0.0017 -0.0033  0.0002 -0.0042 -0.0028
atoms:  1 -  2 vector:     0.000000    1.000000    0.628875
  0.0011 -0.0005  0.0024  0.0129 -0.0020
 -0.0023 -0.0037 -0.0043 -0.0002 -0.0024
  0.0053  0.0014  0.0040  0.0048  0.0022
  0.0013  0.0012  0.0041  0.0048  0.0002
  0.0031 -0.0001 -0.0026  0.0052 -0.0003
atoms:  1 -  1 vector:     0.000000    0.000000    1.257750
  0.0049 -0.0002 -0.0056  0.0027  0.0023
 -0.0002 -0.0012  0.0001  0.0144  0.0068
 -0.0056  0.0001 -0.0010 -0.0132 -0.0044
  0.0027  0.0144 -0.0132 -0.0272 -0.0055
  0.0023  0.0068 -0.0044 -0.0055  0.0006
atoms:  1 -  1 vector:     0.899913    1.000000    0.000000
 -0.0015 -0.0019  0.0028  0.0049 -0.0083
 -0.0019  0.0023  0.0010 -0.0032  0.0052
  0.0028  0.0010 -0.0038 -0.0020  0.0036
  0.0049 -0.0032 -0.0020 -0.0104  0.0114
 -0.0083  0.0052  0.0036  0.0114 -0.0116
atoms:  1 -  1 vector:     0.899913   -1.000000    0.000000
 -0.0153  0.0043 -0.0119 -0.0019 -0.0141
  0.0043 -0.0076  0.0063  0.0018  0.0102
 -0.0119  0.0063 -0.0085 -0.0038 -0.0076
 -0.0019  0.0018 -0.0038 -0.0002 -0.0041
 -0.0141  0.0102 -0.0076 -0.0041 -0.0098


The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) for the Mn-site '1' in the P21nm structure of YMnO3. The matrix is calculated in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. The matrix elements are measured in eV. Each line corresponds to U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l) for each combination of symbols (j,k,l), where the index `j' runs first and the index `l' runs last: i.e., the number of each line is given by the expression N=j+(k-1)*5+(l-1)*25. For other atomic sites, similar matrices can be obtained by applying symmetry operations of the space group P21nm.

    0.228348    0.001865    0.003268    0.001339   -0.000594
    0.001865    0.048187   -0.000028    0.000205   -0.000058
    0.003268   -0.000028    0.054202   -0.000136    0.000038
    0.001339    0.000205   -0.000136    0.047977   -0.000022
   -0.000594   -0.000058    0.000038   -0.000022    0.028580
    0.001865    0.135527    0.000362   -0.001585   -0.001446
    0.048187    0.002030    0.000352    0.000027   -0.000323
   -0.000028    0.002921    0.000151   -0.022523   -0.000055
    0.000205    0.001060    0.011205    0.000230   -0.019525
   -0.000058   -0.000341   -0.000037   -0.000020    0.000153
    0.003268    0.000362    0.120275   -0.000025    0.000771
   -0.000028    0.000352    0.001416    0.011244    0.000105
    0.054202    0.000151    0.003315    0.000116   -0.000125
   -0.000136    0.011205    0.001028    0.000313   -0.000053
    0.000038   -0.000037   -0.000390    0.000000    0.000270
    0.001339   -0.001585   -0.000025    0.133658    0.001197
    0.000205    0.000027    0.011244    0.001426    0.019594
   -0.000136   -0.022523    0.000116    0.002982    0.000048
    0.047977    0.000230    0.000313    0.001295    0.000032
   -0.000022   -0.000020    0.000000   -0.000543    0.000043
   -0.000594   -0.001446    0.000771    0.001197    0.172572
   -0.000058   -0.000323    0.000105    0.019594    0.001706
    0.000038   -0.000055   -0.000125    0.000048    0.002848
   -0.000022   -0.019525   -0.000053    0.000032    0.001245
    0.028580    0.000153    0.000270    0.000043   -0.000628
    0.001865    0.048187   -0.000028    0.000205   -0.000058
    0.135527    0.002030    0.002921    0.001060   -0.000341
    0.000362    0.000352    0.000151    0.011205   -0.000037
   -0.001585    0.000027   -0.022523    0.000230   -0.000020
   -0.001446   -0.000323   -0.000055   -0.019525    0.000153
    0.048187    0.002030    0.000352    0.000027   -0.000323
    0.002030    0.234868    0.000180   -0.001551   -0.001429
    0.000352    0.000180    0.035117   -0.000104   -0.011284
    0.000027   -0.001551   -0.000104    0.048506    0.000018
   -0.000323   -0.001429   -0.011284    0.000018    0.048431
   -0.000028    0.000352    0.001416    0.011244    0.000105
    0.002921    0.000180    0.161111   -0.000072    0.023349
    0.000151    0.035117    0.000150    0.000138   -0.000097
   -0.022523   -0.000104   -0.001638   -0.000086    0.000044
   -0.000055   -0.011284   -0.001192   -0.000185   -0.000075
    0.000205    0.000027    0.011244    0.001426    0.019594
    0.001060   -0.001551   -0.000072    0.135878    0.001172
    0.011205   -0.000104    0.000138    0.000308    0.000148
    0.000230    0.048506   -0.000086   -0.001549   -0.000099
   -0.019525    0.000018   -0.000185   -0.001244   -0.000145
   -0.000058   -0.000323    0.000105    0.019594    0.001706
   -0.000341   -0.001429    0.023349    0.001172    0.136328
   -0.000037   -0.011284   -0.000097    0.000148    0.000347
   -0.000020    0.000018    0.000044   -0.000099   -0.001410
    0.000153    0.048431   -0.000075   -0.000145   -0.001484
    0.003268   -0.000028    0.054202   -0.000136    0.000038
    0.000362    0.000352    0.000151    0.011205   -0.000037
    0.120275    0.001416    0.003315    0.001028   -0.000390
   -0.000025    0.011244    0.000116    0.000313    0.000000
    0.000771    0.000105   -0.000125   -0.000053    0.000270
   -0.000028    0.002921    0.000151   -0.022523   -0.000055
    0.000352    0.000180    0.035117   -0.000104   -0.011284
    0.001416    0.161111    0.000150   -0.001638   -0.001192
    0.011244   -0.000072    0.000138   -0.000086   -0.000185
    0.000105    0.023349   -0.000097    0.000044   -0.000075
    0.054202    0.000151    0.003315    0.000116   -0.000125
    0.000151    0.035117    0.000150    0.000138   -0.000097
    0.003315    0.000150    0.227711   -0.000405    0.000924
    0.000116    0.000138   -0.000405    0.035040    0.000123
   -0.000125   -0.000097    0.000924    0.000123    0.054353
   -0.000136   -0.022523    0.000116    0.002982    0.000048
    0.011205   -0.000104    0.000138    0.000308    0.000148
    0.001028   -0.001638   -0.000405    0.159032    0.000955
    0.000313   -0.000086    0.035040   -0.000425    0.011306
   -0.000053    0.000044    0.000123   -0.021677   -0.000077
    0.000038   -0.000055   -0.000125    0.000048    0.002848
   -0.000037   -0.011284   -0.000097    0.000148    0.000347
   -0.000390   -0.001192    0.000924    0.000955    0.120931
    0.000000   -0.000185    0.000123    0.011306   -0.000054
    0.000270   -0.000075    0.054353   -0.000077    0.000830
    0.001339    0.000205   -0.000136    0.047977   -0.000022
   -0.001585    0.000027   -0.022523    0.000230   -0.000020
   -0.000025    0.011244    0.000116    0.000313    0.000000
    0.133658    0.001426    0.002982    0.001295   -0.000543
    0.001197    0.019594    0.000048    0.000032    0.000043
    0.000205    0.001060    0.011205    0.000230   -0.019525
    0.000027   -0.001551   -0.000104    0.048506    0.000018
    0.011244   -0.000072    0.000138   -0.000086   -0.000185
    0.001426    0.135878    0.000308   -0.001549   -0.001244
    0.019594    0.001172    0.000148   -0.000099   -0.000145
   -0.000136    0.011205    0.001028    0.000313   -0.000053
   -0.022523   -0.000104   -0.001638   -0.000086    0.000044
    0.000116    0.000138   -0.000405    0.035040    0.000123
    0.002982    0.000308    0.159032   -0.000425   -0.021677
    0.000048    0.000148    0.000955    0.011306   -0.000077
    0.047977    0.000230    0.000313    0.001295    0.000032
    0.000230    0.048506   -0.000086   -0.001549   -0.000099
    0.000313   -0.000086    0.035040   -0.000425    0.011306
    0.001295   -0.001549   -0.000425    0.230714    0.001090
    0.000032   -0.000099    0.011306    0.001090    0.048364
   -0.000022   -0.019525   -0.000053    0.000032    0.001245
   -0.000020    0.000018    0.000044   -0.000099   -0.001410
    0.000000   -0.000185    0.000123    0.011306   -0.000054
   -0.000543   -0.001244   -0.021677    0.001090    0.134485
    0.000043   -0.000145   -0.000077    0.048364    0.001203
   -0.000594   -0.000058    0.000038   -0.000022    0.028580
   -0.001446   -0.000323   -0.000055   -0.019525    0.000153
    0.000771    0.000105   -0.000125   -0.000053    0.000270
    0.001197    0.019594    0.000048    0.000032    0.000043
    0.172572    0.001706    0.002848    0.001245   -0.000628
   -0.000058   -0.000341   -0.000037   -0.000020    0.000153
   -0.000323   -0.001429   -0.011284    0.000018    0.048431
    0.000105    0.023349   -0.000097    0.000044   -0.000075
    0.019594    0.001172    0.000148   -0.000099   -0.000145
    0.001706    0.136328    0.000347   -0.001410   -0.001484
    0.000038   -0.000037   -0.000390    0.000000    0.000270
   -0.000055   -0.011284   -0.001192   -0.000185   -0.000075
   -0.000125   -0.000097    0.000924    0.000123    0.054353
    0.000048    0.000148    0.000955    0.011306   -0.000077
    0.002848    0.000347    0.120931   -0.000054    0.000830
   -0.000022   -0.000020    0.000000   -0.000543    0.000043
   -0.019525    0.000018   -0.000185   -0.001244   -0.000145
   -0.000053    0.000044    0.000123   -0.021677   -0.000077
    0.000032   -0.000099    0.011306    0.001090    0.048364
    0.001245   -0.001410   -0.000054    0.134485    0.001203
    0.028580    0.000153    0.000270    0.000043   -0.000628
    0.000153    0.048431   -0.000075   -0.000145   -0.001484
    0.000270   -0.000075    0.054353   -0.000077    0.000830
    0.000043   -0.000145   -0.000077    0.048364    0.001203
   -0.000628   -0.001484    0.000830    0.001203    0.231114


Results of structural optimization

Parameters of the P21nm structure, obtained in the LSDA+U with U= 6.0 eV for the E-type antiferromagnetic ordering. In this table, x, y, and z are the fractional coordinates, calculated in terms of the lattice parameters a= 5.208 ?, b= 5.755 ?, and c= 7.302 ?, respectively.

_________________________________________
atom       x          y            z
_________________________________________
Y1    0.47980432  0.83268353  0.50000000 
Y2    0.52055223  0.66589166  0.00000000 
Mn    0.00000000  0.75118603  0.25016824 
O1    0.29690215  0.57103851  0.30493207 
O2    0.88452229  0.71197129  0.50000000 
O3    0.11526817  0.78840785  0.00000000 
O4    0.69934489  0.92600811  0.19484530 
_________________________________________


Parameters of the P21nm structure, obtained in the LSDA for the E-type antiferromagnetic ordering. In this table, x, y, and z are the fractional coordinates, calculated in terms of the lattice parameters a= 5.132 ?, b= 5.639 ?, and c= 7.276 ?, respectively.

_________________________________________
atom       x          y            z
_________________________________________
Y1    0.47789079  0.82668849  0.50000000 
Y2    0.52270419  0.66433990  0.00000000 
Mn    0.00000000  0.75793140  0.25048538 
O1    0.29613650  0.56185885  0.29979115 
O2    0.89446813  0.72117729  0.50000000 
O3    0.10496024  0.78219350  0.00000000 
O4    0.68997280  0.93559919  0.19666977 
_________________________________________




